View Correspondence Network for Implicit Light Field Representation

We present a novel technique for implicit neural representation of light fields at continuously defined viewpoints with high quality and fidelity. Our implicit neural representation maps 4D coordinates defining two-plane parameterization of the light fields to the corresponding color values. We leverage periodic activations to achieve high expressivity and accurate reconstruction for complex data manifolds while keeping low storage and inference time requirements. However, na\"ively trained non-3D structured networks do not adequately satisfy the multi-view consistency; instead, they perform alpha blending of nearby viewpoints. In contrast, our View Correspondence Network, or VICON, leverages stereo matching, optimization by automatic differentiation with respect to the input space, and multi-view pixel correspondence to provide a novel implicit representation of the light fields faithful to the novel views that are unseen during the training. Experimental results show VICON superior to the state-of-the-art non-3D implicit light field representations both qualitatively and quantitatively. Moreover, our implicit representation captures a larger field of view (FoV), surpassing the extent of the observable scene by the cameras of the ground truth renderings.

==> README.txt <==
To make a sample 3DV submission, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review


To make a final copy of the paper uncomment the line
\threedvfinalcopy 
at the beginning of the file or use the template egpaper_final.tex 
with the commands above.

Note that in some environments, it may be necessary to run bibtex 
explicitly (bibtex egpaper_final).

